Breaking the Cubic Barrier for (Unweighted) Tree Edit Distance

The (unweighted) tree edit distance problem for $n$ node trees asks to compute a measure of dissimilarity between two rooted trees with node labels. The current best algorithm from more than a decade ago runs in $O(n ^ 3)$ time [Demaine, Mozes, Rossman, and Weimann, ICALP 2007]. The same paper also showed that $O(n ^ 3)$ is the best possible running time for any algorithm using the so-called decomposition strategy, which underlies almost all the known algorithms for this problem. These algorithms would also work for the weighted tree edit distance problem, which cannot be solved in truly sub-cubic time under the APSP conjecture [Bringmann, Gawrychowski, Mozes, and Weimann, SODA 2018]. In this paper, we break the cubic barrier by showing an $O(n ^ {2.9546})$ time algorithm for the unweighted tree edit distance problem. We consider an equivalent maximization problem and use a dynamic programming scheme involving matrices with many special properties. By using a decomposition scheme as well as several combinatorial techniques, we reduce tree edit distance to the max-plus product of bounded-difference matrices, which can be solved in truly sub-cubic time [Bringmann, Grandoni, Saha, and Vassilevska Williams, FOCS 2016].

==> comments.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 25
TITLE: Breaking the Cubic Barrier for (Unweighted) Tree Edit Distance
AUTHORS: Xiao Mao

----------- Overall merit score -----------
Tree Edit Distance is a natural generalization of String Edit Distance to rooted ordered trees. It has been studied since the 70s and a long line of papers brought down the running time to O(n^3). Fairly recently, a conditional lower bound was shown that rules out truly subcubic time for the weighted version of this problem (where the cost of relabeling a node may depend on the original and the new label). This leaves open whether the unweighted problem variant (where the cost of relabeling a node is always 1) can be solved in subcubic time.
This paper resolves this problem by designing a faster algorithm, solving unweighted Tree Edit Distance in time O(n^2.96). This is an impressive result.

The paper is tecnically very interesting - already the cubic algorithm used as a baseline introduces several new ideas.
The starting point is a dynamic programming scheme that alone would give n^4 time. This is similar to previous work in the sense that it uses dynamic programming, but it differs significantly in the sense that the new DP involves (max,+)-product of matrices. In general (max,+)-product requires cubic time, but on structured matrices (e.g. bounded differences between adjacent entries) it can be solved in truly subcubic time. It is shown that the matrices for Tree Edit Distance are very structured. Using bounded-difference (max,+)-product inside the new DP improves the running time from n^4 to n^{4-eps} (so there still is way to go to time n^{3-eps}).
As the next ingredient, the paper presents an O(m^2 n) algorithm for (max,+)-product of matrices which are row- and column-monotone and have entries in {0,...,m}. This uses a 2-dimensional range tree data structure in a surprising way. Plugging this algorithm into the DP yields an n^3 algorithm for Tree Edit Distance.
The last, and technically most demanding step, is to construct a decomposition of a tree such that the DP table can be filled using "few" "large" steps implemented by bounded-difference (max,+)-product and "not too many" "small" steps implemented by a variant of their O(m^2 n) algorithm. The details are tricky, but are very well presented.

This paper is a clear accept. It answers a longstanding open problem by a faster algorithm, it introduces many new ideas to the problem, and it is very well written.


--------

    p4: Change the example string to be something else than "acab"

    Def. 2.6: You introduce F but never use it, I guess it should be F_1? You never introduce F_2.

    In equation (8), should r(l) be replaced by r(l)+1?

    Proof of Thm 4.2: Please add a description of how the case of equation (10) is handled in the claimed running time.

    Mul1 has an argument C' which is never used

    In Lemma 4.10 the matrix dimensions don't quite fit together (specifically max(C', A*B) is off)

    Below Lemma 4.10: Is W the same as m?



----------------------- REVIEW 2 ---------------------
SUBMISSION: 25
TITLE: Breaking the Cubic Barrier for (Unweighted) Tree Edit Distance
AUTHORS: Xiao Mao

----------- Overall merit score -----------
The Forest Edit Distance (FED) between two node-labeled ordered forests is the (classical and well studied) natural generalization of the (even more classical and well studied) String Edit Distance (SED) problem. It asks for the minimal number of elementary operations (node deletions/insertions/relabelings) required to turn one forest into the other. In the weighted version, each elementary operation can have a different cost (depending on the node's label).

Algorithmically, until the present work, the fastest algorithm for (both weighted and unweighted) FED required cubic O(n^3) time and is based on a similar dynamic programming solution as SED, with the only difference being that in the FED recursion we do not always recurse on the rightmost character (root) but sometimes we recurse on the leftmost character (root).

For the weighted case, there is a recent lower bound [TALG'20] showing that cubic time is probably optimal, however, for the unweighted case it was a long standing open problem whether cubic is optimal. The current paper solves this open problem by presenting a subcubic O(n^{2.954}) time algorithm for unweighted FED.

Overall, I found the paper to be very interesting, surprising, and insightful.


*************************

Apart from a solution of Chen from 2001, all previous FED algorithms were based on the same dynamic programming (they  differ only in their choice of when to recurse on the rightmost character and when on the leftmost). Such algorithms are called "decomposition strategies". Chen's algorithm is the only one that is not a decomposition strategy. Instead, it is based on min-plus matrix multiplication. However, Chen's algorithm is not efficient compared to the decomposition strategy algorithms. The technical contributions of the current paper can be summarized as follows:     

(1) The author first presents a new dynamic programming algorithm for FED that uses min-plus matrix multiplication of matrices whose entries are both monotone in rows and columns and upper bounded by some integer m. In contrast to Chen's algorithm, this new formulation (Section 4.1.1) is very elegant, concise, and intuitive. 

(2) Then, the author presents a novel efficient Õ(nm^2) algorithm for min-plus matrix multiplication of such monotone and bounded matrices. Combining (1) and (2) is already enough to achieve the Õ(n^3) time algorithm (Algorithm 1) for FED that is not a decomposition strategy algorithm.

(3) Going below cubic-time using the above ideas is quite challenging and is the main technical part of the paper. The author modifies his dynamic programming to advance in blocks (rather than in single nodes). That is, the recursive calls required to compute FED(F,G) between two forests F and G are different in the case where F's rightmost tree or leftmost tree is smaller than some threshold Delta. For this case, the author presents a clever method (Algorithm 6) that repeatedly trades matrix dimensions for magnitude of values. This is done until the matrix dimensions are smaller than some threshold at which point the min-plus multiplication is performed using the recent min-plus algorithm of Bringmann et al. [FOCS'16] (that only relies on the matrices being bounded but does not utilize monotonicity).

Comments:

The (monotone) matrices that are multiplied are in fact totally-monotone matrices. I believe this was overlooked by the author. It means that their min-plus multiplication can be done in O(n^2) time using the classic SMAWK algorithms from the 80's. This should be compared with the suggested Õ(nm^2) bound of Algorithm 1. I believe that using SMAWK (1) simplifies the algorithm, (2) makes it O(n^3) without any log factors, and (3) improves the overall O(n^{2.954}) running time for FED to a smaller exponent (probably still larger than 2.9).

In weighted FED it is standard to assume w.l.o.g that the forests are binary. This would simplify the presentation, but I guess that in unweighted FED it is not possible to assume this w.l.o.g. Perhaps you should comment on this in the paper. 

It is perhaps noteworthy that general min-plus multiplication reduces to weighted FED [TALG'20] and now unweighted FED reduces to min plus multiplication (of special bounded monotone matrices).

Other comments by order of pages:

    Page 10: "There are well-known data structures...". Give a citation. Also, why do you need persistent? You never go to previous versions. And finally, state the explicit log factors behind the Õ(1) query (these also carry over to your main theorem and should be stated there as well).

    Page 11: "making it impossible to make a difference " is rather unclear.

    Page 14: Section 4.1.3, "Optimization to cubic". This should "Optimization to nearly cubic" and the logs should be spelled out (in all relevant theorems and lemmas). 

    Page 14: proof of Lemma 4.3, "From a classic argument". The description here is rather sketchy.

    Page 14: Algorithm 1, procedure MUL1 gets input C' but never refers to it.

    Page 15: Top of page, "a triple is useful if ... and neither x nor y is useful". This definition of "useful" is recursive (with no base condition).

    Page 15: "It is now straightforward to see", please explain why.

    Page 16: last row, "transitions is" -> "transitions are"

    Page 17:  Missing comma in O(min(|F1|, |F2|, |T2|)|T2|)

    Page 17: Since min(|F1|,|F2|,|T2|) ≥ ∆. This is very confusing because you used F1 and F2 for other things. Here it should be F' and F-F'. Also instead of ≥ ∆ I would use = \Theta(∆) to make it clearer. 

    Page 17: "classic argument". Again, this is too vague.

    Page 17: X = O(|T1||T2|^2/∆^0.0952). This is missing the second term (from Theorem 4.6)

    Page 18: There is a large gap here.

    Page 22: Speed up -> Speedup

    Page 24: Lemma 4.10. There is something wrong here with the matrices dimensions. If A is nxn and B is nxl then AB is nxl but C' is not nxl it is nxn.

    Page 24: You use here W twice. Did you mean m?

    Page 24 bottom of page: in A' and B' use capital letters for submatrices (instead of ab,b,e,f,d).

    Page 25: Line 5 of Algorithm 6. You call MUL2 and MUL3 but they should look like MUL_2 and MUL_3.

    Page 26: "The conditional hardness results in [BGMW20] were based on APSP, but sub-cubic algorithms" -> "The conditional hardness results in [BGMW20] were based on APSP, but weakly sub-cubic algorithms"

    Page 26: Footnote. Do you define sub-cubic? Perhaps explicitly write “by sub-polynomial factors”

    Page 32-38: These pages are empty.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 25
TITLE: Breaking the Cubic Barrier for (Unweighted) Tree Edit Distance
AUTHORS: Xiao Mao

----------- Overall merit score -----------
Background: This paper studies the Tree Edit Distance problem (TED), which is a natural generalization of edit distance to (rooted, ordered) labeled trees. The previous best algorithm by Demaine et al. (2007) has O(n^3) running time. It was based on earlier dynamic programming approaches of Shasha-Zhang(1989) and Klein (1998). All these previous DP algorithms actually work for the ``weighted'' version of TED without any modification (``weighted'' means the cost of an insertion/deletion/substitution can be non-unit and depend on the involved symbols).  Recently Bringmann et al. (SODA'18) showed that, an algorithm that is general enough to solve the weighted version cannot beat n^{3-o(1)} running time, unless APSP conjecture is false. The result does not say anything about the hardness of unweighted TED (where each operation has unit cost).


Result: This paper gives the first (truly) subcubic algorithm for unweighted TED, confirming that unweighted TED is indeed easier than weighted TED (if APSP is hard). The running time is n^{2.9546}.


Technique:
The first idea of this paper is to look at the ``similarity'' of the two input trees T1,T2, defined as similarity(T1,T2) = size(T1) + size(T2) - edit-distance(T1,T2). Analogous to the relation between longest common subsequence and string edit distance, the similarity here simply corresponds to the largest matching between two trees that respects the orders and ancestor-descendant relations.   The second idea is to observe that, the DP transitions for computing the similarities can be expressed as max-plus matrix products. Loosely speaking, a subforest F of T1 is associated with a |T2|*|T2| matrix, whose (i,j) entry is the similarity between F and T2[i,j]. Here T2[i,j] means the subforest of T2 that consists of the nodes whose both pre-order and post-order lie in the interval [i,j] (see precise definition on page 7). 

Then, the unit-cost assumption implies two crucial properties: (1) The similarity between a size-m subforest and any other forest is bounded by m. (2) The involved matrices have bounded-difference between two adjacent entries.  Property (1) ensures that, for small subforests, the matrices associated to them has small entries, and max-plus products on these matrices can be computed very fast (if one uses some data structure to maintain implicit representations of these matrices). Property (2) is also useful, since max-plus products on bounded-difference matrices can be computed in truly subcubic time (by Bringmann et al 2016).   The final algorithm for TED uses a decomposition scheme, which takes advantage of both properties, and achieves truly subcubic time.


Strength: This paper makes breakthrough progress on the tree edit distance problem, which is an important problem in fine-grained complexity. It bypasses the APSP hardness (which applies to all previous DP algorithms) by exploiting the unit-cost assumption.  It also demonstrates another application of the bounded-difference (min,+) product algorithm. This paper should attract audience working on fine-grained complexity, pattern matching, and matrix algorithms.


Weakness: The technical part of the paper contains several typos, and sometimes omits details in the proofs, making it hard to read. See the comments below.

Recommendation: I recommend acceptance. I am able to follow the technical part and fill in the missing details in the proof (except the last part of 4.3, which only gives further improvement and is not necessary for obtaining a truly-subcubic running time), and did not find any correctness issue.






Comments for author:

    Page 4 in the middle: "A = [matrix]" actually means A(s_1) = ...?

    Definition 2.4: commas missing after the \dots

    Definition 2.3: Better put a pointer to the example (which appears on the next page) of this traversal, right after defining it.   Consider changing the name of this traversal. It looks more like a mixed version of pre-order and post-order.

    The paragraph below definition 2.4: "in the sequence" -> "in the sequence F".  And, better highlight the "one plus" in italics for easier reading.

    Figure 2 on page 8: The highlighted segment in the sequence looks inconsistent with the subforest (it includes extra nodes 2 and 3). Seems it should be T[5,15) instead of T[3,15)

    Page 8, second paragraph in "Mapping.": a comma missing after the \dots. Does "1< i<j <=k" actually mean "1<= i<j <=k" instead?

    Definition 2.6: "For a subforest F of T1" -> "For a subforest F1 of T1". And, "max-plus product" should have a definition.

    The sentence below Definition 2.7: "the property in Definition 2.7 holds for all i<=j". For this to make sense, the first inequality in definition 2.7 probably should be changed to |a_{i,j} - a_{i-1,j}| <= W. Otherwise it would imply the elements immediately below the main diagonal are also finite.

    Section 2.3: Better state this whole section as a lemma (e.g. "There is a data structure that maintains ... and supports ..."), and define the supported operations more clearly. The current description makes it hard to understand the role of A (is it some pre-determined matrix, or could it be any matrix produced by earlier operations).   

    Section 2.3: the second and third types of query: should m and 1 be m+1 and 0 instead?

    Section 2.3 [IMPORTANT]: Please elaborate on what does a "persistent 2D segment tree" do and provide a reference (or briefly describe how to perform such operations).

    Section 3 and Section 4.1.1 probably need to be restructured: The justification for the DP recursion (especially equation (11)) was hidden somewhere in Section 3. But Section 3 was mostly reviewing previous approaches (and giving excessive details not directly related to this paper).  It would be better to have a self-contained section 4.1.1 so that a reader could safely skip section 3.

    Page 14 first line: "show to to compute"

    Page 14 Proof of Theorem 4.2 [IMPORTANT]: The proof did not describe how to implement the DP transition in equation (10) in this running time.

    Page 14 Algorithm 1: Line 1: What is C'?   Line 2: What is l?
    Section 4.2.3: Second paragraph: "second" -> "first". Third paragraph: "first" -> "second"

    Page 18: second line "to to left of".  And, consider moving some texts to fill in the empty space on this page.

    Page 19 the paragraph before Defn 4.7: "MUL(|F|-|F'|,|T2|,|T2|)" -> "MUL(min (|F|-|F'|,|T2|) ,|T2|)". Also in the statement of Lemma 4.8.

    Page 20 first line: should be (2|T2|+1) times (2|T2|+1)

    Page 20 before 4.3.1: "(Middle) ....  from hatS(uy) and hatS(ux)" -> "from hatS(uy) to hatS(ux)"

    Page 21 Algorithm 3 line 1: extra right parenthesis

    Lemma 4.10: C should be an n times l matrix. Also, this lemma is later invoked with l and n swapped, which is very confusing.

    The paragraph below Lemma 4.10: W should be replaced by m.

--------

Adam Polak:

    Page 4: You say the similarity matrix has a nice property (it is monotone), but the edit distance matrix has no similar properties -- that is not entirely true. The edit distance matrix is bounded-difference, which is what you use directly in some parts of the algorithm. Moreover, any bounded difference matrix can be converted to a monotone matrix by a standard trick of adding offsets (which can be subtracted after or which cancel out during min-plus computation). I agree that it is more convenient to look at similarity than distance, but the argument that you give is somewhat inaccurate.
    Page 6: "For two forests F_1, F_2 of F" – You meant subforests? Otherwise it seems that "of F" should be removed.
    Page 7, Definition 2.4: "all nodes that appear in" -> "all nodes that appear at least once"; also, you can point to Figure 2 in the definition (or make a separate illustration, since the definition is nontrivial)
    Page 8, last bullet point: "u_i precedes of u_j" -> "u_i precedes u_j" (?)
    Page 9, Definition 2.6: "For a subforest F of T_1" – did you mean "For subforests F_1, F_2 of T_1"?
    Page 12: "Augsten, Pawlik, Schwarz" – if the authors decided on a non-alphabetic order, you should cite them using that order.
    Page 12, after Equation 8: "Where" -> "where"
    Page 13: "for O(|T_1|) times" – remove "for"
    Page 27: "Akmal and Ce" -> "Akmal and Jin"

